A Space-Time Variational Method for Optimal Control Problems: Well-posedness, stability and numerical solution

We consider an optimal control problem constrained by a parabolic partial differential equation (PDE) with Robin boundary conditions. We use a well-posed space-time variational formulation in Lebesgue--Bochner spaces with minimal regularity. The abstract formulation of the optimal control problem yields the Lagrange function and Karush--Kuhn--Tucker (KKT) conditions in a natural manner. This results in space-time variational formulations of the adjoint and gradient equation in Lebesgue--Bochner spaces with minimal regularity. Necessary and sufficient optimality conditions are formulated and the optimality system is shown to be well-posed. Next, we introduce a conforming uniformly stable simultaneous space-time (tensorproduct) discretization of the optimality system in these Lebesgue--Boch\-ner spaces. Using finite elements of appropriate orders in space and time for trial and test spaces, this setting is known to be equivalent to a Crank--Nicolson time-stepping scheme for parabolic problems. Differences to existing methods are detailed. We show numerical comparisons with time-stepping methods. The space-time method shows good stability properties and requires fewer degrees of freedom in time to reach the same accuracy.

==> 1D_tanh_n_1001_lam_1em1.dat <==
# bench_1D_tanh_alpha_50
K 	n_h 	lambda	elapsed_time_SD 	J_SD 	y_diff_SD 	 u_l2_SD 	elapsed_time_ST 	J_ST 	 y_diff_ST 	u_l2_ST 
11 	       1001 	 1.000000e-01 	 1.118550e-01 	 4.534247e-01 	 4.677802e-01 	 4.390691e+00 	 1.005180e-01 	 3.813241e-01 	 4.677802e-01 	 2.948680e+00 
26 	       1001 	 1.000000e-01 	 4.189680e-01 	 3.991621e-01 	 4.676222e-01 	 3.307019e+00 	 3.575410e-01 	 3.812826e-01 	 4.676222e-01 	 2.949430e+00 
51 	       1001 	 1.000000e-01 	 9.428610e-01 	 3.862497e-01 	 4.676197e-01 	 3.048798e+00 	 8.520930e-01 	 3.812818e-01 	 4.676197e-01 	 2.949439e+00 
101 	       1001 	 1.000000e-01 	 2.103022e+00 	 3.825414e-01 	 4.676201e-01 	 2.974626e+00 	 1.866227e+00 	 3.812818e-01 	 4.676201e-01 	 2.949436e+00 
251 	       1001 	 1.000000e-01 	 7.256238e+00 	 3.814835e-01 	 4.676202e-01 	 2.953467e+00 	 6.500831e+00 	 3.812819e-01 	 4.676202e-01 	 2.949435e+00 
501 	       1001 	 1.000000e-01 	 1.627142e+01 	 3.813323e-01 	 4.676202e-01 	 2.950443e+00 	 1.741272e+01 	 3.812819e-01 	 4.676202e-01 	 2.949435e+00 
1001 	       1001 	 1.000000e-01 	 4.509186e+01 	 3.812945e-01 	 4.676202e-01 	 2.949687e+00 	 4.530538e+01 	 3.812819e-01 	 4.676202e-01 	 2.949435e+00 


==> 1D_tanh_n_1001_lam_1em3.dat <==
# bench_1D_tanh_alpha_50
K 	n_h 	lambda	elapsed_time_SD 	J_SD 	y_diff_SD 	 u_l2_SD 	elapsed_time_ST 	J_ST 	 y_diff_ST 	u_l2_ST 
10 	       1001 	 1.000000e-03 	 1.202430e-01 	 2.414154e+00 	 2.430070e-02 	 4.804007e+03 	 1.122700e-01 	 3.185770e-02 	 2.430070e-02 	 3.941471e+01 
26 	       1001 	 1.000000e-03 	 4.033520e-01 	 7.470281e-01 	 2.014823e-02 	 1.473908e+03 	 3.675340e-01 	 3.031233e-02 	 2.014823e-02 	 4.047644e+01 
51 	       1001 	 1.000000e-03 	 9.230190e-01 	 2.447868e-01 	 1.987232e-02 	 4.697012e+02 	 8.675820e-01 	 3.023071e-02 	 1.987232e-02 	 4.058911e+01 
101 	       1001 	 1.000000e-03 	 2.105144e+00 	 8.533502e-02 	 1.986350e-02 	 1.508065e+02 	 1.930578e+00 	 3.022835e-02 	 1.986350e-02 	 4.059320e+01 
251 	       1001 	 1.000000e-03 	 7.175237e+00 	 3.905177e-02 	 1.986346e-02 	 5.824008e+01 	 6.646483e+00 	 3.022834e-02 	 1.986346e-02 	 4.059323e+01 
501 	       1001 	 1.000000e-03 	 1.609546e+01 	 3.243420e-02 	 1.986346e-02 	 4.500494e+01 	 1.749453e+01 	 3.022834e-02 	 1.986346e-02 	 4.059323e+01 
1001 	       1001 	 1.000000e-03 	 4.432227e+01 	 3.077981e-02 	 1.986346e-02 	 4.169615e+01 	 4.630995e+01 	 3.022834e-02 	 1.986346e-02 	 4.059323e+01 


==> 1D_tanh_n_101_lam_1em1.dat <==
# bench_1D_tanh_alpha_50
K 	n_h 	lambda	elapsed_time_SD 	J_SD 	y_diff_SD 	 u_l2_SD 	elapsed_time_ST 	J_ST 	 y_diff_ST 	u_l2_ST 
11 	        101 	 1.000000e-01 	 1.146500e-02 	 4.483711e-01 	 4.641023e-01 	 4.326399e+00 	 1.035400e-02 	 3.793963e-01 	 4.641023e-01 	 2.946903e+00 
26 	        101 	 1.000000e-01 	 3.972000e-02 	 3.960640e-01 	 4.639528e-01 	 3.281751e+00 	 3.851800e-02 	 3.793569e-01 	 4.639528e-01 	 2.947610e+00 
51 	        101 	 1.000000e-01 	 8.263000e-02 	 3.839659e-01 	 4.639508e-01 	 3.039810e+00 	 8.672800e-02 	 3.793562e-01 	 4.639508e-01 	 2.947616e+00 
101 	        101 	 1.000000e-01 	 1.973370e-01 	 3.805245e-01 	 4.639512e-01 	 2.970979e+00 	 1.809940e-01 	 3.793563e-01 	 4.639512e-01 	 2.947613e+00 
251 	        101 	 1.000000e-01 	 4.550290e-01 	 3.795433e-01 	 4.639514e-01 	 2.951352e+00 	 4.299370e-01 	 3.793563e-01 	 4.639514e-01 	 2.947612e+00 
501 	        101 	 1.000000e-01 	 8.981410e-01 	 3.794030e-01 	 4.639514e-01 	 2.948547e+00 	 8.989200e-01 	 3.793563e-01 	 4.639514e-01 	 2.947612e+00 
1001 	        101 	 1.000000e-01 	 1.863492e+00 	 3.793680e-01 	 4.639514e-01 	 2.947846e+00 	 1.855438e+00 	 3.793563e-01 	 4.639514e-01 	 2.947612e+00 


==> 1D_tanh_n_101_lam_1em3.dat <==
# bench_1D_tanh_alpha_50
K 	n_h 	lambda	elapsed_time_SD 	J_SD 	y_diff_SD 	 u_l2_SD 	elapsed_time_ST 	J_ST 	 y_diff_ST 	u_l2_ST 
11 	        101 	 1.000000e-03 	 1.407400e-02 	 2.214219e+00 	 2.269775e-02 	 4.405741e+03 	 1.092100e-02 	 3.078585e-02 	 2.269775e-02 	 3.887394e+01 
26 	        101 	 1.000000e-03 	 4.084900e-02 	 6.721016e-01 	 1.885632e-02 	 1.325347e+03 	 3.462200e-02 	 2.934383e-02 	 1.885632e-02 	 3.983135e+01 
51 	        101 	 1.000000e-03 	 9.088100e-02 	 2.207733e-01 	 1.861599e-02 	 4.229306e+02 	 8.894900e-02 	 2.927255e-02 	 1.861599e-02 	 3.992911e+01 
101 	        101 	 1.000000e-03 	 1.981650e-01 	 7.847638e-02 	 1.860829e-02 	 1.383445e+02 	 1.703160e-01 	 2.927049e-02 	 1.860829e-02 	 3.993269e+01 
251 	        101 	 1.000000e-03 	 4.685730e-01 	 3.714783e-02 	 1.860825e-02 	 5.568740e+01 	 4.369230e-01 	 2.927048e-02 	 1.860825e-02 	 3.993271e+01 
501 	        101 	 1.000000e-03 	 8.853390e-01 	 3.123982e-02 	 1.860825e-02 	 4.387138e+01 	 8.807490e-01 	 2.927048e-02 	 1.860825e-02 	 3.993271e+01 
1001 	        101 	 1.000000e-03 	 1.853748e+00 	 2.976282e-02 	 1.860825e-02 	 4.091738e+01 	 1.862394e+00 	 2.927048e-02 	 1.860825e-02 	 3.993271e+01 


==> 2D_tanh_alpha_10_n_213_lam_1em1.dat <==
# bench_2D_tanh_alpha_10
K 	n_h 	lambda 	elapsed_time_SD 	J_SD 	y_diff_SD 	 u_l2_SD 	elapsed_time_ST 	J_ST 	 y_diff_ST 	u_l2_ST        
        11 	        213 	 1.000000e-01 	 1.146110e-01 	 5.663207e-02 	 8.631220e-02 	 2.695193e-01 	 1.493990e-01 	 5.211022e-02 	 8.631220e-02 	 1.790823e-01
        26 	        213 	 1.000000e-01 	 3.531260e-01 	 5.283920e-02 	 8.631990e-02 	 1.935851e-01 	 4.552940e-01 	 5.211513e-02 	 8.631990e-02 	 1.791036e-01
        51 	        213 	 1.000000e-01 	 6.812500e-01 	 5.229703e-02 	 8.632134e-02 	 1.827272e-01 	 9.374180e-01 	 5.211600e-02 	 8.632134e-02 	 1.791067e-01
       101 	        213 	 1.000000e-01 	 1.494422e+00 	 5.216148e-02 	 8.632170e-02 	 1.800126e-01 	 2.064894e+00 	 5.211622e-02 	 8.632170e-02 	 1.791075e-01
       201 	        213 	 1.000000e-01 	 3.372024e+00 	 5.212759e-02 	 8.632179e-02 	 1.793339e-01 	 4.526385e+00 	 5.211628e-02 	 8.632179e-02 	 1.791076e-01
       401 	        213 	 1.000000e-01 	 6.390426e+00 	 5.211912e-02 	 8.632182e-02 	 1.791643e-01 	 9.205412e+00 	 5.211629e-02 	 8.632182e-02 	 1.791077e-01


==> 2D_tanh_alpha_10_n_213_lam_1em3.dat <==
# bench_2D_tanh_alpha_10
K 	n_h 	lambda 	elapsed_time_SD 	J_SD 	y_diff_SD 	 u_l2_SD 	elapsed_time_ST 	J_ST 	 y_diff_ST 	u_l2_ST
        11 	        213 	 1.000000e-03 	 1.050530e-01 	 5.933832e-03 	 3.095476e-04 	 1.155812e+01 	 1.447190e-01 	 2.956896e-03 	 3.095476e-04 	 5.604244e+00
        26 	        213 	 1.000000e-03 	 3.683100e-01 	 3.435548e-03 	 3.085599e-04 	 6.562536e+00 	 4.448460e-01 	 2.956342e-03 	 3.085599e-04 	 5.604123e+00
        51 	        213 	 1.000000e-03 	 6.862550e-01 	 3.076336e-03 	 3.085613e-04 	 5.844110e+00 	 9.630100e-01 	 2.956389e-03 	 3.085613e-04 	 5.604217e+00
       101 	        213 	 1.000000e-03 	 1.490379e+00 	 2.986388e-03 	 3.085624e-04 	 5.664214e+00 	 2.057275e+00 	 2.956401e-03 	 3.085624e-04 	 5.604240e+00
       201 	        213 	 1.000000e-03 	 3.382239e+00 	 2.963901e-03 	 3.085627e-04 	 5.619239e+00 	 4.535775e+00 	 2.956404e-03 	 3.085627e-04 	 5.604246e+00
       401 	        213 	 1.000000e-03 	 6.274624e+00 	 2.958279e-03 	 3.085628e-04 	 5.607996e+00 	 9.133458e+00 	 2.956405e-03 	 3.085628e-04 	 5.604247e+00


==> 2D_tanh_alpha_10_n_54_lam_1em1.dat <==
# bench_2D_tanh_alpha_10
K 	n_h 	lambda 	elapsed_time_SD 	J_SD 	y_diff_SD 	 u_l2_SD 	elapsed_time_ST 	J_ST 	 y_diff_ST 	u_l2_ST        
        11 	         54 	 1.000000e-01 	 1.319700e-02 	 5.470257e-02 	 8.353776e-02 	 2.586738e-01 	 1.656400e-02 	 5.018963e-02 	 8.353776e-02 	 1.684149e-01 
        26 	         54 	 1.000000e-01 	 3.859300e-02 	 5.091676e-02 	 8.354392e-02 	 1.828961e-01 	 4.747600e-02 	 5.019368e-02 	 8.354392e-02 	 1.684343e-01 
        51 	         54 	 1.000000e-01 	 6.476800e-02 	 5.037525e-02 	 8.354524e-02 	 1.720526e-01 	 1.345360e-01 	 5.019447e-02 	 8.354524e-02 	 1.684371e-01 
       101 	         54 	 1.000000e-01 	 1.410790e-01 	 5.023987e-02 	 8.354557e-02 	 1.693416e-01 	 1.814240e-01 	 5.019467e-02 	 8.354557e-02 	 1.684377e-01 
       201 	         54 	 1.000000e-01 	 2.665860e-01 	 5.020602e-02 	 8.354565e-02 	 1.686639e-01 	 3.596430e-01 	 5.019472e-02 	 8.354565e-02 	 1.684379e-01 
       401 	         54 	 1.000000e-01 	 5.395290e-01 	 5.019756e-02 	 8.354567e-02 	 1.684944e-01 	 7.513210e-01 	 5.019473e-02 	 8.354567e-02 	 1.684380e-01 


==> 2D_tanh_alpha_10_n_54_lam_1em3.dat <==
# bench_2D_tanh_alpha_10
K 	n_h 	lambda 	elapsed_time_SD 	J_SD 	y_diff_SD 	 u_l2_SD 	elapsed_time_ST 	J_ST 	 y_diff_ST 	u_l2_ST        
        11 	         54 	 1.000000e-03 	 1.413200e-02 	 6.396841e-03 	 3.177305e-04 	 1.247595e+01 	 1.539600e-02 	 2.915259e-03 	 3.177305e-04 	 5.512787e+00 
        26 	         54 	 1.000000e-03 	 3.707600e-02 	 3.476732e-03 	 3.158942e-04 	 6.637569e+00 	 4.671200e-02 	 2.914117e-03 	 3.158942e-04 	 5.512340e+00 
        51 	         54 	 1.000000e-03 	 7.612600e-02 	 3.054866e-03 	 3.158947e-04 	 5.793836e+00 	 9.628300e-02 	 2.914161e-03 	 3.158947e-04 	 5.512427e+00 
       101 	         54 	 1.000000e-03 	 1.303410e-01 	 2.949348e-03 	 3.158958e-04 	 5.582801e+00 	 1.726780e-01 	 2.914172e-03 	 3.158958e-04 	 5.512449e+00 
       201 	         54 	 1.000000e-03 	 2.643070e-01 	 2.922969e-03 	 3.158961e-04 	 5.530042e+00 	 3.722480e-01 	 2.914175e-03 	 3.158961e-04 	 5.512454e+00 
       401 	         54 	 1.000000e-03 	 5.277840e-01 	 2.916374e-03 	 3.158962e-04 	 5.516852e+00 	 7.438120e-01 	 2.914176e-03 	 3.158962e-04 	 5.512455e+00 


==> inf_sup_os_K.dat <==
# inf_sup OS
K 	n_h 	lambda 	beta_OS	lower_bound 	gamma_OS 
20 	         60 	 1.000000e-02 	 3.115212e-02 	 9.803922e-03 	 6.868809e+07 
40 	         60 	 1.000000e-02 	 1.182110e-01 	 9.803922e-03 	 2.741219e+08 
80 	         60 	 1.000000e-02 	 4.562440e-01 	 9.803922e-03 	 1.095425e+09 
120 	         60 	 1.000000e-02 	 1.014227e+00 	 9.803922e-03 	 2.463975e+09 


==> inf_sup_os_lambda.dat <==
# inf_sup OS
K 	n_h 	lambda 	beta_OS	lower_bound 	gamma_OS 
80 	         40 	         10 	 1.086500e+00 	 4.761905e-01 	 2.731061e+05 
80 	         40 	          5 	 1.081872e+00 	 4.545455e-01 	 2.827515e+05 
80 	         40 	          2 	 1.075493e+00 	 4.000000e-01 	 3.103306e+05 
80 	         40 	          1 	 1.070336e+00 	 3.333333e-01 	 3.543432e+05 
80 	         40 	 1.000000e-01 	 1.047823e+00 	 8.333333e-02 	 6.703272e+06 
80 	         40 	 1.000000e-02 	 1.016504e+00 	 9.803922e-03 	 4.911369e+08 
80 	         40 	 1.000000e-03 	 3.642936e-01 	 9.980040e-04 	 4.758521e+10 
80 	         40 	 1.000000e-04 	 4.864585e-03 	 9.998000e-05 	 4.743580e+12 
:


==> inf_sup_os_n.dat <==
# inf_sup OS
K 	n_h 	lambda 	beta_OS	lower_bound 	gamma_OS 
60 	         20 	 1.000000e-02 	 1.631137e+00 	 9.803922e-03 	 7.096148e+07 
60 	         40 	 1.000000e-02 	 5.772658e-01 	 9.803922e-03 	 2.763501e+08 
60 	         80 	 1.000000e-02 	 1.470067e-01 	 9.803922e-03 	 1.091015e+09 
60 	        120 	 1.000000e-02 	 6.508712e-02 	 9.803922e-03 	 2.444202e+09 


